Formation and desorption of sulfur chains (H$_2$S$_x$ and S$_x$) in cometary ice: effects of ice composition and temperature

The reservoir of sulfur accounting for sulfur depletion in the gas of dense clouds and circumstellar regions is still unclear. One possibility is the formation of sulfur chains, which would be difficult to detect by spectroscopic techniques. This work explores the formation of sulfur chains experimentally, both in pure H$_2$S ice samples and in H$_2$O:H$_2$S ice mixtures. An ultra-high vacuum chamber, ISAC, eqquipped with FTIR and QMS, was used for the experiments. Our results show that the formation of H$_2$S$_x$ species is efficient, not only in pure H$_2$S ice samples, but also in water-rich ice samples. Large sulfur chains are formed more efficiently at low temperatures ($\approx$10 K), while high temperatures ($\approx$50 K) favour the formation of short sulfur chains. Mass spectra of H$_2$S$_x$, x~=~2-6, species are presented for the first time. Their analysis suggests that H$_2$S$_x$ species are favoured in comparison with S$_x$ chains. Nevertheless, the detection of several S$_x^+$ fragments at high temperatures in H$_2$S:H$_2$O ice mixtures suggests the presence of S$_8$ in the irradiated ice samples, which could sublimate from 260~K. ROSINA instrument data from the cometary Rosetta mission detected mass-to-charge ratios 96 and 128. Comparing these detections with our experiments, we propose two alternatives: 1) H$_2$S$_4$ and H$_2$S$_5$ to be responsible of those S$_3^+$ and S$_4^+$ cations, respectively, or 2) S$_8$ species, sublimating and being fragmented in the mass spectrometer. If S$_8$ is the parent molecule, then S$_5^+$ and S$_6^+$ cations could be also detected in future missions by broadening the mass spectrometer range.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
